Bridging DNP and MAS NMR dipolar recoupling -- from static single crystal to spinning powders

Spin engineering of advanced pulse sequences has had a transformative impact on the development of nuclear magnetic resonance (NMR) spectroscopy, to an extending degree also electron paramagnetic resonance (EPR), and the hybrid between the two, dynamic nuclear polarization (DNP). Based on a simple formalism, we demonstrate that (i) single-crystal static-sample optimisations may tremendously ease design of experiments for rotating powders and (ii) pulse sequences may readily be exchanged between these distinct spectroscopies. Specifically, we design broadband heteronuclear solid-state NMR magic-angle-spinning (MAS) dipolar recoupling experiments based on the recently developed PLATO (PoLarizAtion Transfer via non-linear Optimization) microwave (MW) pulse sequence optimized on a single crystal for powder static-sample DNP. Using this concept, we demonstrate design of ultra-broadband 13C-15N and 2H-13C cross-polarization experiments, using PLATO on the 13C radio-frequency (RF) channel and square/ramped or RESPIRATION (Rotor Echo Short Pulse IRrAdiaTION) RF irradiation on the 15N and 2H RF channels, respectively.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
